Measurements of top-quark pair differential cross-sections in the $e\mu$ channel in $pp$ collisions at $\sqrt{s} = 13$ TeV using the ATLAS detector

This article presents measurements of $t\bar{t}$ differential cross-sections in a fiducial phase-space region, using an integrated luminosity of 3.2 fb$^{-1}$ of proton--proton data at a centre-of-mass energy of $\sqrt{s} = 13$ TeV recorded by the ATLAS experiment at the LHC in 2015. Differential cross-sections are measured as a function of the transverse momentum and absolute rapidity of the top quark, and of the transverse momentum, absolute rapidity and invariant mass of the $t\bar{t}$ system. The $t\bar{t}$ events are selected by requiring one electron and one muon of opposite electric charge, and at least two jets, one of which must be tagged as containing a $b$-hadron. The measured differential cross-sections are compared to predictions of next-to-leading order generators matched to parton showers and the measurements are found to be consistent with all models within the experimental uncertainties with the exception of the POWHEG-Box + HERWIG++ predictions, which differ significantly from the data in both the transverse momentum of the top quark and the mass of the $t\bar{t}$ system.

==> Diff_emu-metadata.txt <==
\AtlasTitle{Measurements of top-quark pair differential cross-sections in the $e\mu$
channel in \textit{pp} collisions at $\sqrt{s} = 13$~TeV using the ATLAS detector}

\author{The ATLAS Collaboration}

\AtlasRefCode{TOPQ-2016-04}

\PreprintIdNumber{CERN-PH-2016-220}

% ATLAS date - arXiv submission; usually filled in by the Physics Office
% \AtlasDate{\today}

% ATLAS heading - heading at top of title page. Set for TDR etc.
% \AtlasHeading{ATLAS ABC TDR}

% arXiv identifier
% \arXivId{14XX.YYYY}

% HepData record
% \HepDataRecord{ZZZZZZZZ}

% Submission journal and final reference
 \AtlasJournal{Eur.\ Phys.\ J.}
 \AtlasJournalRef{\EPJ C77 (2017) 299}
 \AtlasDOI{10.1140/epjc/s10052-017-4821-x}

% Abstract - % directly after { is important for correct indentation
\AtlasAbstract{%
  This article presents measurements of $t\bar{t}$ differential
  cross-sections in a fiducial phase-space region, using an integrated luminosity
  of 3.2 fb$^{-1}$ of proton--proton data at a centre-of-mass energy of $\sqrt{s} =
  13$~TeV recorded by the ATLAS experiment at the LHC in 2015.
  Differential cross-sections are measured as a function of the transverse momentum
  and absolute rapidity of the top quark, and of the transverse momentum, absolute rapidity
  and invariant mass of the $t\bar{t}$ system.
The $t\bar{t}$ events are selected by requiring one electron and one
  muon of opposite electric charge, and at least two jets, one of which must be tagged as
  containing a $b$-hadron. The measured differential cross-sections are compared
to predictions of next-to-leading order generators matched to parton showers and the measurements are
found to be consistent with all models within the experimental
  uncertainties with the exception of the \textsc{POWHEG}-Box + \textsc{HERWIG++} predictions, which
differ significantly from the data in both the transverse momentum of the top quark
and the mass of the $t\bar{t}$ system.

}




\AtlasJournal{EPJC}

